Lord of the x86 Rings: A Portable User Mode Privilege Separation Architecture on x86

Modern applications are increasingly advanced and complex, and inevitably contain exploitable software bugs despite the ongoing efforts. The applications today often involve processing of sensitive information. However, the lack of privilege separation within the user space leaves sensitive application secret such as cryptographic keys just as unprotected as a "hello world" string. Cutting-edge hardware-supported security features are being introduced. However, the features are often vendor-specific or lack compatibility with older generations of the processors. The situation leaves developers with no portable solution to incorporate protection for the sensitive application component. We propose LOTRx86, a fundamental and portable approach for user space privilege separation. Our approach creates a more privileged user execution layer called PrivUser through harnessing the underused intermediate privilege levels on the x86 architecture. The PrivUser memory space, a set of pages within process address space that are inaccessible to user mode, is a safe place for application secrets and routines that access them. We implement the LOTRx86 ABI that exports the privilege-based, accessing the protected application secret only requires a change in the privilege, eliminating the need for costly remote procedure calls or change in address space. We evaluated our platform by developing a proof-of-concept LOTRx86-enabled web server that employs our architecture to securely access its private key during SSL connection and thereby mitigating the HeartBleed vulnerability by design. We conducted a set of experiments including a performance measurement on the PoC on both Intel and AMD PCs, and confirmed that LOTRx86 incurs only a limited performance overhead.

==> dump.txt <==
% A callgate is a GDT entry that
% defines an allowed privilege escalation between code segments. A
% callgate defines a \emph{Target Code Segment} that will be loaded by
% caller of the far call accessing the callgate. This means that a
% successful far call into the callgate escalate the privilege level of
% the caller to that of the target code segment. A callgate also defines
% a \emph{Required Privilege Level (RPL)} that prevents contexts running
% with a privilege lower than the defined RPL from makings calls to the
% callgate. \emph{Gate Address} is also defined to direct
% inter-privilege far calls into a predefined address

% of a running context can be
% escalated when necessary. In this section, however, we focus on the
% explicit invo



% Changing of the ring privilege levels is achieved by executing a
% special set of instructions. As mentioned, the first 2 bits of the
% \reg{cs} register represents the current privilege level. Unlike
% the rest of the segment registers (e.g., \reg{ds}, \reg{es}, \reg{ss})
% the \reg{cs} cannot be directly loaded with a \texttt{mov} instruction
% (e.g., \texttt{mov \%eax, \%cs}); privilege switching must be
% performed with instructions that first perform condition checks and
% then modify the \reg{cs} and \reg{rip}~\cite{intel-manual}. The
% instructions that may cause privilege escalation, or restorations can
% be categorize as the following: 


% \textbf{System call instructions:} The x86 architecture provides
% instructions whose sole purpose is system call invocation. Executing
% the \texttt{syscall} instruction sets the current privilege
% (\reg{cs}[1:0]) to kernel privilege (ring0) and loads \reg{rip} with
% the address of the system call handler. The \texttt{sysret} reverses
% the operations taken by the \texttt{syscall} let the context return to
% the user code; the privilege is set back to user privilege (ring3) and
% the \reg{rip} is loaded with the saved value.


% \textbf{Far calls:} \emph{Far calls} refers to a form of \reg{call}
% instruction that allows the executing context to call a procedure that
% is relatively further away. A type of far call called
% \emph{inter-privilege far calls } is special in that it takes the
% index of a \emph{callgate} in the GDT. A callgate is a GDT entry that
% defines an allowed privilege escalation between code segments. A
% callgate defines a \emph{Target Code Segment} that will be loaded by
% caller of the far call accessing the callgate. This means that a
% successful far call into the callgate escalate the privilege level of
% the caller to that of the target code segment. A callgate also defines
% a \emph{Required Privilege Level (RPL)} that prevents contexts running
% with a privilege lower than the defined RPL from makings calls to the
% callgate. \emph{Gate Address} is also defined to direct
% inter-privilege far calls into a predefined address.

% \textbf{Far returns:} An inter-privilege far call is matched with a
% \emph{far return} which not only restore the control flow back to the
% caller but also the Ring privilege level. Along with the return
% address, the contents of the \reg{cs} register should also be placed
% on the stack for a far return. Most importantly, execution of an
% inter-privilege far return to a \emph{more} privileged Ring level is
% prohibited. The far return instruction checks the saved CPL of the
% \reg{cs} register on the stack against the current CPL.


% \textbf{Far jumps: }

  
% System calls:


% Callgates
% Instructions that can escalate priv


% Instructions that enter lower priv


% Terminology
% Intermediate Rings
% PrivUser-mode vs User-Mode
% S-memory
% GDT LDT


% \begin{table}[t]
% \centering
% \caption{Privileges of Four Rings on x86: Ring3 is prohibited from
%   accessing memory marked Supervisor in the page tables, and only
%   Ring0 is able to execute privileged instructions that performs
%   sensitive system operations.}
% \label{tbl:priv}
% \resizebox{250pt}{!}{
% \begin{tabular}{|l|c|c|}
%   \hline
%   & \multicolumn{1}{l|}{\cellcolor[HTML]{E0E0E0}\textbf{Supevisor Memory Access}} & \multicolumn{1}{l|}{\cellcolor[HTML]{E0E0E0}\textbf{Privileged Instruction Execution}} \\ \hline
%   \cellcolor[HTML]{E0E0E0}\textbf{Ring3} & \textcolor{red}{Denied} & \textcolor{red}{Denied} \\ \hline
%   \cellcolor[HTML]{E0E0E0}\textbf{Ring2} & \textcolor{allowed}{Allowed} & \textcolor{red}{Denied} \\ \hline
%   \cellcolor[HTML]{E0E0E0}\textbf{Ring1} & \textcolor{allowed}{Allowed} &  \textcolor{red}{Denied} \\ \hline
%   \cellcolor[HTML]{E0E0E0}\textbf{Ring0} & \textcolor{allowed}{Allowed} & \textcolor{allowed}{Allowed} \\ \hline
% \end{tabular}%
% }
% \end{table}


ppe

\subsection{Application Isolation}

These work focus on the methodologies for protection of sensitive
application component protection based on existing OS primitives. On
the other hand, LOTR-x86 presents a more fundamental solution; we
designed and implemented a new


\subsection{New Privilege Models for Security}

      %       SW-defined Privilege Layer: SVM, Nested Kernel
\cite{yang}
\cite{sva,nestedkernel}
\cite{skee}
      %       \cite{intel-pkey}
      %       Virtualization Use: Xen, Virtualbox
\subsection{}
\subsection{Emulated Memory Segmentation(Compiler)}
  \subsection{Hypervisor-based Application Protection}


  \subsection{Hardware Extensions for Usermode Protection}

  \subsection{Application Partitioning}
      %       ~\cite{smv,privtrans,wedge,preventing-priv-escl,shreds}
  1. Application Partitioning
  Privtrans
  Wedge - thread-level memory separation
  Salus
  SMV
  NaCl

  ~\cite{vx32}

  Secage - runs sensitive code in secure vm sice-> protects sensitive
  workloads purely at the hardware level and supports current execution
  on multicore platforms.

  Employing privilege separation [8]–[10], developers can protect the
  sensitive memory content by executing code of different levels of
  privileges in isolated processes. -> privman, privtrans,


  2. Privilege Separation Techniques
  Hypervisor-based 
  2.1 Using Ring1,2


  2.2 Software
  SKEE
  NestedKernel
  Nested kernel separates kernel privilege (Ring0) into two domains:
  nested kernel and outer kernel. Nested Kernel focuses on limiting
  MMU-related Ring0 privileges to the nested kernel. This is achieved by
  Are moving all MMU-related privileged instructions in the outer kernel,
  then replacing it with virtual interface that invoke the nested kernel
  that has access to MMU manipulating privileged instructions.



  Shreds shreds uses S-compiler to improve control flow security
  while we use x86 architecture's built-in ring transitioning system
  that handle both privilege escalation, instruction pointer update as
  well as secure stack switching.



  \subsection{New Privilege Models for Security }
      %       NestedKernel
      %       VMWare Xen

  \subsection{Memory Protection}
      %       Shreds, NACL, Overshadow Armlock
      %       hybrid TM isca08
      %       SICE :protects sensitive workloads purely at the hardware level and
      %       supports current execution on multicore platforms
      %       SGX

  \subsection{Sandbox}
  Capsicum
  Intel MPK




\section{Attack Model and Assumptions}
\label{sec:attack-model}

% User/Kernel
We assume that the adversary is either an outside entity or a
non-administrator user(i.e., not access to root account) who seeks to
infiltrate sensitive application code or data. The adversary may have
an exploitable vulnerability in the victimized application that could
lead to arbitrary code execution and direct memory leaks.

As a defense, the application that processes or store sensitive
information has been adapted to use the LOTR-x86 architecture. As we
will explain in the following sections, the LOTR-x86 architecture
provides a safe execution environment and protected memory space to
establish a PrivUser-mode. 

% Contribution
% "Harnessing" of intermediate Rings
% ->Provide New privilege models
% ->Safe Enter/Exit Gate Design
% Provide new ABI model
% Show Examples using the shit
% Achieve great performance
% ->Microbench
The main contribution of is this paper is to establish a privileged
user-mode that enables protection of a sensitive section of an user
application. Throughout the paper, we focus on explaining our design
that achieves the objective for clarity and coherence. Hence, we state our
assumptions here.

We assume that the code that runs in the LOTR-x86 PrivUser-mode
pto perform sensitive operations, is compact and therefore formally
verifiable. However, we do not completely rule out the possibility of
a vulnerability in the code that runs in P-user-mode. Since the
P-user-mode runs with a powerful intermediate ring privilege, it is
impractical to solely rely on an assumption that we could formally
verify the P-user-mode code. As we will explain in
\autoref{sect:design}, we designed the LOTR-x86 architecture to be able
to contain the power of the intermediate Rings with segmentation.

We also assume an non-compromised kernel that can support the LOTR-x86
architecture. Our design requires the presence of a kernel module that
depends on kernel capabilities such as marking memory regions
supervisor or installing custom segment descriptors.


In case of an attacker who has access to a local account (i.e.,
non-root user account), it is necessary to protect the code and data
to be executed in the PrivUser-mode (embedded in the
LOTR-x86-enabled executable) from reverse engineering. We assume a
binary encryption scheme to be in conjunction with the LOTR-x86
architecture. We do not implement such a scheme in this
paper. However, there has been a number of individual efforts that
have successfully achieved the
feature~\cite{elf-encryption-phrack,shiva}. We expect that we prevent
the attacker from analyzing the contents of the PrivUser-mode
code and data by decrypting them as we initialize the privileged
user-mode.

% If we do not have privuser
% One would have to mprotect all senstivie code/data pages
% do sensitive operation
% Switch all pages back to normal with mprotect again
% Plus mprotect is not safe mechanism -> ROP

% What about RPC?



\subsubsection{Upper-bound security requirements}


% \textbf{UB security requirement 1:} \pu code and data sections must be
% inaccessible from the Userspace

% \textbf{UB security requirement 2:}
% \pu-mode must have a dedicated stack


% \textbf{LB security requirement 1:} \pu-mode should not be able to
% access kernel memory

% \textbf{LB security requirement 2:} \pu-mode
% should not be able to alter system states (e.g., GDT / LDT contents
% GDT LDT registers, page tables)


% \textbf{Constraint1: inter-privilege and inter-bitness call (x64 $\leftrightarrow$ x32)}

% \emph{Dynamic Bitness Switch}


% \subsubsection{Upper-bound Security Requirements}



%  LOTR-x86 Application Binary
% Interface (ABI) for the \umode.
% \textbf{Portability:}
% \textbf{In-process memory protection:}
% \textbf{Developer-friendly API:}
% This new user-level privilege protects
% sensitive user code and in-memory contents







% 32-bit bitness it self is able to protect the kernel. However, we use segment
% \subsection{Motivation and Goals}



% Note that application sandbox such as \cite{nacl,vx32} distrusts only
% the guest module

% Programmable LOTRx86 is unique be it a module,  


\begin{itemize}[label={}]
\item \textbf{SR1: PrivUser Code/Data Protection}
\item \textbf{SR2: Secure PrivUser Invocation}
\item \textbf{SR3: Containing intermediate privileges:  }
\item \textbf{SR4: Kernel Memory Protection}
\end{itemize}




% The intermediate rings have unique features in terms of priv.
% Has a lot of potential but underused + not apt for user use
% our unique design creates p-user

%% - Privileged User Memory -> create funtionally intermediate memory layer
%% with temporary segmentation enforcement
%% - Intermediate Privilege Confinement
%% Confining the power of the intermediate Rings
%% -- No Ring2-64 Mode should be defined
%% -- in-Memory Privilege definition structures should not be
%% accessible

% Page Privilege Attribute
% PrivUser

% Security Requirements

% 1. R2_64 should not exist

% Restraints:
% 1. Callgate can't take you to 32-bit segment -> this means priv elevation must occur before going into 32-bit
% 2. PU Ring should not have a 64-bit counter-part


% ****Thus you need to use R1 as 64-bit gate into PU mode

% 1 .Design 1 --> Not possible since R3_32 --> R2_32 is impossible
% Enter: R3_64 --ljmp--> R3_32 --CG--> R2_32
% Exit    R2_32--retf--> R3_64

% Terminology
% PrivUser

% Hotel 32KVGLBX



  
% \begin{figure}[t] \centering
%   \includegraphics[width=1\columnwidth]{gate-design.pdf}
%   \caption{\kw{lotrcall} Invocation: \texttt{lotrcall} initiates
%     PrivUser-mode invocation. LOTR-x86 uses Ring1 as Gatemode to carry
%     out PrivUser-mode entering and exiting. PrivUser-mode Uses a
%     Ring2/32bit code segment to enable segmentation based memory
%     access jailing.}
%   \label{fig:gate-design}
%   \vspace{-5mm}
% \end{figure}

% \begin{itemize}
% \item 
%   We carefully designed a new x86 userspace privilege separation by
%   harnessing the intermediate rings of the x86 architecture. These
%   intermediate rings are seemingly inapt for user-level
%   execution. The LOTR-x86 architecture incorporates the unique
%   properties of the x86 ring privilege system and underlying hardware
%   features to reshape the traditional x86 user-level execution model
%   using the intermediate rings.       

% \item \textbf{SR2: PrivUser Mode Escape Prevention}


% \item \textbf{}

% \item \textbf{Implementation of LOTR-x86-enabled Examples and Evaluation }
% \end{itemize}




design does not rely on any of the newly introduced
security features in the x86 architecture.



% Performance
% Same address space
% Provides developers with freedom
% No run-time page table address
% portable across all x86 (intel, amd)
% Page table does not change -> the execution mode does


The x86 architecture in fact has two intermediate Rings (privilege
levels 1 and 2. However, they are inapt for User-space uses as we will
explain.  Our architecture re-purpose the underused intermediate Rings
) in implementing an additional User-mode called
\emph{PrivUser-mode}. \pu-mode

However, the intermediate rings with its default state and use fails
to meet the security requirements in providing a protected state for
the \umode.


In fact, constructing an intermediate virtual privilege presents
unique security challenge; We must design our architecture so that the
new privilege layer is protected from the existing User-space, while
it's \emph{intermediate} power must be properly contained to protect
the kernel. LOTR-x86 design introduces a unique privilege structure
and enter and exit gates to the \pu-mode that facilitate secure
invocation.


% No hardware-based mechanisms does what we do
% Hypervisors introduce significant performance overhead and
% inconveneince -> obviously you need to virtualize your computer
% + hypervisor maintenance is pretty annoying + security issues


% application security solutions existed. They are great but rely on
% page tables which incur system-wide and implicit overhead
% Our solution might help the notions and separation principles they explain

% 4 Rings exist and underused
% These exist in almost all x86 systems out there
% They could be used for security enhancements
% and its effect would be immense since it can be deployed to many
% many systems


% No page table manipulation
% Fast Privileged Layer calling mechanism
% Nearly Zero kernel modifications
% Great compatibility (no dependence on specific prcoessor feature)
% Easy to use
% We can talk about amd compatibility


% **** runtime page table modification is like emulation
% System-call like features

% ********** Terminology **********
% User-mode PrivUser-mode Kernel-mode
% Ring2-x32
% priv_call
% Supervisor Page (S-Page) User Page (U-Page)
% 32-bit Compatibility Mode (or simply 32-bit mode)
% Callgate




% Architecutre

% With the implementation of the archicture we show that it excels in
% protecting sensitive application secret(i.e., a private key for SSL)
% in an efficient way.



% layer
% that protects critical application code and data from the rest of the
% application that are possibly vulnerable and difficult to
% verify. LOTR-x86 harnesses the underused intermediate rings (Ring 1,2)
% of the x86 privilege system that have existed for decades, to separate
% privileged user-level operations. Our solution creates a protected
% memory region within the application address, without a need for 


% Our solution creates a privilege
% layer for trusted application code base for critical code and data and
% interface to which the rest of the application communicate with the
% new privileged application layer.

% There has been no hardware-supported way of achieving user-level
% privilege separation that is compatible across all x86 architecture
% processors. 

% LOTR-x86 achieves a fast and secure privileged procedure calling
% mechanism by leveraging the x86 architecture's ring transition
% system. Also the memory protection mechanism employed in our
% architecture removes the need of manipulating the page tables during
% runtime.

% We the x86 architecture's Ring1 as a secure gate mode that mediates
% transition between the normal user-mode (Ring3) and PrivUser-mode
% (Ring2)


% Also, our solution does not rely on any of the recently introduced
% processor features such as the virtualization extensions (i.e., Intel
% VT-x~\cite{intel-manual}, AMD SVM~\cite{amd-svm-manual} )

% Our contributions are summarized as following:


% \textbf{Novel x86 Userspace Privilege Separation Architecture:}
% We carefully designed a new x86 userspace privilege separation by
% harnessing the intermediate rings of the x86 architecture. These
% intermediate rings are seemingly inapt for user-level
% execution. The LOTR-x86 architecture incorporates the unique
% properties of the x86 ring privilege system and underlying hardware
% features to reshape the traditional x86 user-level execution model
% using the intermediate rings.       

% \textbf{Design and Implementation of User Privilege Separation
%   ABI:}


% \textbf{Build Automation of LOTR-x86-enabled software}

% \textbf{Implementation of LOTR-x86-enabled Examples and Evaluation }


\subsection{Security requirements for \pu layer}
\begin{table}[]
  \centering
  \caption{Privileges of Four Rings on x86% : all levels except Ring3 have
    % access to Supervisor pages while only Ring0 can execute privileged
    % instructions. Lack of privileged instruction execution capability
    % makes Rings 2 and 3 \emph{intermediate}.
  }
  \label{tbl:ring-priv}
  \begin{tabular}{|l|l|l|l|l|}
    \hline
    & Ring0 & \textbf{Ring1} & \textbf{Ring2} & Ring3\\ \hline
    Privileged instruction & $\checkmark$ & $\times$& $\times$ & $\times$ \\ \hline
    Supervisor page access & $\checkmark$ & $\checkmark$ & $\checkmark$ & $\times$ \\ \hline
  \end{tabular}
\end{table}


As explained, the \pu-space takes its place \emph{above} (less
privileged than) the kernel-space and \emph{below} (more privileged
than) the user-space. Hence, our we must ensure that the \pu-mode is
protected from the untrusted rest of the application components. We
establish the \pu-space using the intermediate Rings 1 and 2 that have
unique place in the four-Ring system as shown in the
\autoref{tbl:ring-priv}. The intermediate Rings are incapable of
executing privileged instructions, yet they are granted access to
Supervisor memory.


For this reason, LOTR-x86 design faces a unique challenge:
the security requirement for PrivUser layer is two-folds; the newly
created intermediate layer must be able to protect application secrets
from user-space code, and at the same time, the code in PrivUser layer
should be contained such that it does not infringe upon the kernel's
privileges. We define carefully examined the security requirements for
our design and we summarize them as the following:


However, we must also guarantee that the code in \pu-mode
cannot undermine the security of the kernel.




The intermediate Rings has 






the security requirements for th


\pu-space is
implemented through a \pu execution mode (\pu-mode) and \pu memory
space. 


to
protects sensitive program code and data from the normal
user-mode, and invoke   


Our objective with the
LOTR-x86 architecture is to create a new memory privilege level,
namely the Privileged User (P) level, to the x86 paging subsystem. The
paging-based memory privilege distinction as it's original form, is
not favorable to our objective. The Supervisor page access privilege
can be used as our Privileged User privilege to prevent untrusted user
application code from accessing application secrets. The problem is
that the PrivUser-mode(Ring2) code with Supervisor paging privilege,
can now access kernel pages that are mapped as Supervisor pages.





LOTR-x86 retrofits the Ring2

\subsection{Harnessing the intermediate Rings}
\subsection{Creating A New Memory Privilege Level}




The x86 architecture 

% Terminology U/P/S 
In order to protect the code and data to be used in the PrivUser-mode,
it is essential that we add another memory privilege level. The x86
paging architecture provides two memory privilege distinction; The U
bit in the page table entry can be either set to map a memory region
with a User privilege (U) or cleared for Supervisor privilege (S) Ring
levels 2 through 0 are allowed to access both S-pages and
U-pages.% \footnote{A security feature called \emph{Supervisor Mode
% Access Prevention (SMAP)} in the recent x86 processors prevent
% Ring levels 2 through 0 from accessing U-pages. We further discuss
% the issue in~\autoref{sec:discussion}}
Our objective with the LOTR-x86 architecture is to create a new memory
privilege level, namely the Privileged User (P) level, to the x86
paging subsystem. The paging-based memory privilege distinction as
it's original form, is not favorable to our objective. The Supervisor
page access privilege can be used as our Privileged User privilege to
prevent untrusted user application code from accessing application
secrets. The problem is that the PrivUser-mode(Ring2) code with
Supervisor paging privilege, can now access kernel pages that are
mapped as Supervisor pages.

In order to resolve the issue, we enforce a \emph{segmentation jail}
by adapting a temporary segmentation enabling scheme by forcing the
PrivUser-Mode to run in \emph{32-bit compatibility mode}. As
mentioned in \autoref{sec:background}, the segmentation feature that
was available in x86-32, is no longer provided in the 64-bit mode. We
take advantage of the fact that a context running in 64-bit mode can
enter 32-bit mode during runtime; the code segment descriptors define
the Ring privilege and also whether the context will run in 64-bit
mode or 32bit mode. Hence, a context running in 64-bit mode can enter
32-bit mode by simply loading its \reg{cs} with the index to a 32-bit
mode code segment descriptor. In this way, we prohibit the
Privileged-User mode code from accessing all Supervisor pages but an
allowed range of region mapped as Supervisor pages. This design
creates a functionally intermediate page access privilege in between
the User and Supervisor.

Using this mechanism, we reserve a range (should be within the 32-bit
space) within the user address space to be the Privileged User(P)
memory by setting the pages Supervisor (S) in the process page
tables. Access to the P memory pages, whose HW-defined page table
attribute is in fact Supervisor(S), is denied by the x86 MMU. In order
to access the protected pages, the user process needs to make an
\texttt{privcall} to enter the PrivUser-Mode. The Privilegedpppp
User-Mode which runs in Ring2-32bit mode, can access the P memory
pages, but cannot access memory region other than the protected region
due to the segmentation jail.







% Intro
Creating a protected region within the user-space without any hardware
support proved to be formidable task.

In this section, we explain the
design principles and key techniques of the LOTR-x86 design.

non-escapeable in-place
segmentation enforcement to

Our design creates an additional user-space
privilege called \pu-space. The new 


The new mode protects sensitive user
code and in-memory contents, and provide means to safely execute
critical operations upon invocation.  

The invocation of a routine in the \pu-space from the normal
user-space is made through the \privcall interface. 

The invocation of and declaration \privcalls are illustrated in
\autoref{fig:priv-call-a} along with those of a system call in
\autoref{fig:priv-call-b}.  We follow the GNU/Linux system call
conventions to minimizes the confusion that may arise from the new
privilege level. By doing so, we expect that the use of \privcall is
intuitive to developers who are familiar with POSIX-based systems.


Also shown in the figure is the definition
of a \privcall routine to be loaded into the code section of the
\pu-mode. We explain the details on composing \privcall routines in
\autoref{sec:implementation}.



We explain why the intermediate Rings without our design fails to meet
security requirement as a protected User-space through an analysis on
security requirement for a protected User-space. Then, we explain how
we structure the privileges and construct secure gates through which
user applications invoke the \pu-mode.

\subsection{Security model}
\label{sec:design.attack-model}
% ROP -> they cannot jump into middle of pu code
The primary objective of LOTR-x86 is to provide an architectural basis
for protecting application secrets, and safeguard the execution of
more privileged user code that can access the protected secrets. We
assume that the user application can contain vulnerabilities. Hence,
we protect application secrets in the \pu memory space and export
secure and controlled access to them through the \privcall interface.

Application secrets such as a private key used in web servers are often  

% Attacker may launch ROP memory leak and other attacks



% Summary
% Terminology -> pu space -> includes execution mode and memory access privilege
% pu-mode -> context execution with Ring number 2
% P-page -> Page 






% 
% Privilege/Memory
% upper-bound/lower-bound

% M1. !U--M-->PU
% M2. !PU--M-->K

% (X)PV1. !PU--Escl-->PU_64 this is same as M2

% PV1. !U--Escl-->PU:anywhere
% PV2. !


\begin{itemize}[label={},leftmargin=*]
\item \textbf{Execution privilege :} we define the security requirements for
  construction of more privileged user-space as the follwing.
  \begin{enumerate}[leftmargin=*,label={R.\Roman*}]
  \item \pu code and data sections must be not be accessible from the \user-mode
  \item invocation of \pu-mode from \user-mode must be carried out under complete control
  \item \pu-mode (Ring2) should not be able to access kernel memory (S-pages)
  \item among all possible privilege level change from \pu-mode
    (Ring2) should not result in kernel memory access. 
  \end{enumerate}
\end{itemize}


\subsection{Privilege change constraints}
The intermediate Rings come into existence as we define segment
descriptors in the x86 architecture's descriptor table. To allow a
context to enter
\subsection{Harnessing intermediate rings}
Our design presents a unique privilege configuration and gate
structures that enable the use of the intermediate rings for \pu-mode.


The \emph{intermediate Rings} whose privileges are shown in
\autoref{tbl:ring-priv}, 



Using a Ring2/32bit code segment for the PrivUser-Mode requires
a carefully designed privilege definitions in the descriptor tables
(GDT and LDT) as well as enter and exit mechanism to facilitate secure
use of the PrivUser-Mode.bn Here we explain the privilege
organization and enter/exit gate design of the LOTR-x86 that ensures
secure use of the PrivUser-Mode.

\subsection{Privilege and Mode Switch Constraints}
\begin{itemize}[label={}]
\item \textbf{Constraint 1:} target code segment in callgates cannot be 32-bit in 64-bit mode
\item \textbf{Constraint 2:} far return in 32-bit cannot reference 64-bit addresses
\item \textbf{Constraint 3:} farcalls control privilege escalation but farreturns don't
\end{itemize}
% Privilege escalation $R_n$\rightarrow $R_{n+1}$ is possible if \exists $ CG:n \rightarrow n+1$ callgate in the descriptors (GDT and LDT) that tunnels a passage between the two rings  


While the x86 architecture includes intermediate privilege levels and
hardware mechanisms to access them, they are inapt for implementing
userspace privilege separation




Role of exitgate




The LOTR-x86 design introduces a functionally intermediate virtual
memory page attribute called \emph{Privileged-user (PrivUser)} in
addition to the hardware-supported User/Supervisor page
attribute. Along with the virtual page privilege attribute, our design
implements a higher user execution mode called \emph{Privileged-user
  Execution Mode (PrivUser mode)}. Our design creates a PrivUser
memory region, that is protected during the normal User mode execution
but becomes accessible when the executing context enters PrivUser
mode. This PrivUser execution mode can access PrivUser pages as well
as designated User pages. However, a context in PrivUser
mode can not access kernel memory.



 LOTR-x86 implements a a new virtual page
access privilege called \emph{P} mapping the pages to be protected
with Supervisor page attribute. By doing so, the untrusted user code
running in User-Mode(Ring3) is prohibited from accessing the memory
protected by LOTR-x86. The PrivUser-Mode is a virtual (not
defined by the x86 hardware) privilege layer that can access the
memory protected by LOTR-x86 but designed to be contained from
hindering with kernel(Ring0)'s operations such as execution of
privileged instructions and kernel memory access.

% Need definition of secret App secret vs sensitive data?
User application Developers can protect applications secrets from the
untrusted program code, and implement Privileged User functions to
securely process the secrets. When the application needs to make use
of the application secret, it can make \emph{\texttt{lotrcalls}} to
invoke the functions in the PrivUser-Mode to process the secret
without exposing it the rest of the user
application. \texttt{lotrcalls} are comparable to \texttt{system
  calls} by which user applications request the kernel for sensitive
system operations. The PrivUser-Mode performs
application-specific sensitive operations upon receiving
\texttt{lotrcalls} from the application.

% To support the PrivUser-Mode, We create a virtual intermediate
% page access privilege called \emph{Privileged User Memory (P)}in
% between the two hardware-supported page access privileges User(U) and
% Supervisor(S).


\subsection{Harnessing the Intermediate Rings}
Security of PrivUser-mode is twofold: first, we need to protect the
P-User memory pages from the normal user-mode code. Second, the
PrivUser-mode should be confined to its role as an additional
\emph{user} execution mode, that separates sensitive user application
components. That is, the PrivUser-mode should be designed to in a way
that it cannot infringe upon the privileges of the OS kernel. 

% We protect GDT  

\textbf{New Memory Privilege Layer:} Establishing a new memory
privilege layer is the most important requirement for the LOTR-x86
architecture. As explained in~\autoref{sec:bg-mem-acc}, the x86 paging
only provides two memory privilege distinction:
\emph{Supervisor-Memory (S-MEM)} and \emph{User-Memory
  (U-MEM)}. However, we see that it is indispensable that we have
\emph{three} distinct memory privileges, where a context with a lower
privilege cannot access a memory region marked with a higher
privilege. As will explain further in this section, we employ a
temporary 32-bit mode segmentation enabling scheme to provide a
functionally new memory privilege layer, called \emph{Privileged-User
  Memory (PU-MEM)} to support the privilege user-mode.
Moreover, adoption of the PU-MEM layer eliminate all runtime page
table modifications or page fault handling that were inevitable in
previous paging-based memory protection. In LOTR-x86, access to PU
memory is granted as a context enters the PrivUser-mode and taken back at
the exit.
\textbf{Secure Enter/Exit Mechanism:} Design of a secure invocation of
a more privileged code and the following return is also a pivotal part
in creating a new privilege layer. The x86 architecture already
provides hardware mechanisms to securely interact with higher
privileges. However, there exists a unique challenge that requires a
special privilege transfer structure in the enter/exit gate in the
LOTR-x86 architecture; our new memory privilege layer requires a unique
inter-privilege enter gate structure for User-Mode-to-PrivUser-mode
calls.

% \begin{itemize}
% \item SR2.1 Enforce single entry point 
% \item SR2.2 Enforce single exit point
% \end{itemize}
\textbf{Well-defined ABI and Library:} Along with design and
implementation of PrivUser-mode, we present an application binary
interface by which the PrivUser-mode invocation and argument passing are
made. Most modern operating systems do not make use of the
intermediate rings and lack related support. Moreover, the use of the
intermediate rings and the callgate mechanism is only loosely defined
by the intel manual~\cite{intel-manual}.  Also, the fact that new
privilege layer defined by the LOTR-x86 architecture runs in the 32-bit
compatibility mode, requires a 64-bit to 32-bit argument transfer
procedure.




% Clearly state conditions for memory access 


\subsection{LOTR-x86 Application Memory Layout}
\label{sec:mem-layout}



% \begin{figure*}[t!]  
%   \centering
%   \includegraphics[width=1\textwidth]{memory-access-map.pdf}
%   \caption{LOTR-x86-enabled Application Memory Layout: LOTR-x86 sets
%     Privileged User memory regions \emph{Supervisor} so that they
%     are protected by paging in User-Mode(Ring3). In PrivUser-Mode
%     (Ring2), temporary memory segmentation protects kernel and normal
%     user-mode memory.}
%   \label{fig:lotr-mem-layout}
%   % \vspace{-1mm}
% \end{figure*}


\subsection{Harnessing the Intermediate Rings}

% U-memory | PU-memory | S-memory
% Prblm: 64-bit R1/R2 can access kernel memory
% Far ret can jump to lower priv
% No privileged isns -> no turning off pagingd
% No newly defined gdt/ldt
% No new CR3 paging and shit

% The LOTR-x86 architecture introduces a new privilege architecture in
% which the unused intermediate rings are 
% The intermediate rings are  

% Lack of privilege separation in the userspace   
% The intermediate rings may appear to be a optimal middle ground for
% \texttt{PrivUser-mode}. However,

The PrivUser-Mode runs with the powerful privilege of Ring2,
which can access the kernel memory region if not contained by
segmentation. Hence it is crucial that we enforce the Privileged
User-Mode in the 32-bit mode




% ~\autoref{fig:seg-sel}

User applications make \emph{lotrcalls} to invoke functions in the
PrivUser-Mode to carry out sensitive operations on the memory
region protected by the aforementioned mechanism.




The LOTR-x86 architecture 



The intermediate rings have a unique position in the x86 privilege
system; they can access supervisor memory as the Ring0 while lacking
the ability to execute privileged instructions to alter sensitive
system registers.




\subsection{Privilege Organization and Gate Design}
% R2 cannot have 64-bit segment defined in GDT
% 64->32 bit transition cannot be done with far call but with far ret
% 
The LOTR-x86 architecture also includes a carefully designed PrivUser-mode
enter and exit mechanism. We introduce a \emph {LOTR gate mode} that
runs in Ring1 privilege, which makes controlled privilege transfer to
the PrivUser-mode that runs with Ring2 privilege with 32-bit
compatibility mode. This design enables secure privilege transfer



\subsubsection{Privilege Organization}
There are unique challenges that   

The LOTR-x86 architecture employ the to implement the PrivUser-mode to
create a virtual memory privilege.

Our design enables safe use of intermediate rings as PrivUser-mode.
we control far calls. 32->64bit is problematic. This is why we need
intermediate such that p-user cannot escape to 64bit supervisor memory
with lret.


\subsubsection{Enter gate}

\subsubsection{Exit gate}
The intermediate rings may seem fit for a safe shelter for sensitive
application code and data at a glance. However, we found that there
are formidable challenges in harnessing the intermediate rings for
establishing  PrivUser-mode.

% As show in table~\autoref{tbl:priv}, the intermediate rings can access
% supervisor pages. In turn, this means that the PrivUser-mode
% code running in the intermediate ring may tamper with kernel memory. 


\subsection{LOTR-x86 ABI}

\subsection{Architecture Objectives}

In this section we explain the objectives then the overall design that
enables the PrivUser-mode. With LOTR-x86, we seek to meet the following
requirements for the privileged user mode: 


% \begin{itemize}
% \item SR2.1 Protect user memory
% \item SR2.2 Enforce single exit point
% \end{itemize}
% weird should we assume PrivUser-mode is just safe?
% if we say we need to contain it then app secret is not safe??


% Performance Requirement
% P1. No page table manipulation
% P2. Fast Privilege mode changing

is to establish a
privileged user-level that ensures safe execution environment as well
as a protected memory region for privileged user code, data, and
application secrets. 

in which application secrets are protected along
with privileged user code and data. The privileged code and data 


Similar to kernel system call

We will refer to this privileged user execution as PrivUser-mode as
opposed to the conventional user-mode.
PrivUser-mode



The components of the x86
architecture's privilege-based protection system are 



Ring0 is designed to be the
core of the operating system,  

\subsection{Controlled Privilege Escalation}
\label{sec:priv-esc}





\subsubsection{PrivUser-mode Stack}


\subsection{PrivUser-mode memory}
\label{sec:memory-protection}

Protection of the PrivUser-mode code and data is achieved by
marking the memory region \emph{Supervisor}. As shown
in~\autoref{tbl:ring-priv}, a context running in non-PrivUser-mode is
excluded from supervisor memory access. H


\subsection{Protecting PrivUser-Mode Memory}



\subsection{Secure Memory for PrivUser-Mode}
In the LOTR-x86 architecture, we take advantage of the fact that the
intermediate rings have access to S-memory. By marking the code and
data that operate on application secret and the secret itself
S-memory, we draw a boundary between the \emph{untrusted} application
memory regions and PrivUser-mode memory regions.

Also, 


\subsection{Memory Protection}


In LOTR-x86, we employ two privilege levels and \emph{32-bit
  compatibility mode} for



% ~\autoref{tbl:x86-priv-switch}


\subsubsection{The Gate Mode}





The intermediate rings (Ring1,2) 



% Prototype Implementation
% -> explain main components and overall structure
% ** LOTR-x86 ABI
% ---- 64-bit args
% ** Build System




% the creation of a new privilege layer requires a careful analysis on the expanded
% control transfer routes due to the new execution mode. This is
% especially true for our architecture that re-purposes the existing
% privilege and control transfer infrastructure. 




% . Hence, we describe security
% requirements in our control transfer design and how we harness the
% constraints originate from the hardware-defined rules on the x86 Ring
% privilege system. We define the first control transfer security requirement
% as the following:






In the remainder of this section, we explain our design that overcomes this challenge to establish a distinct memory space for \pu. More specifically, 



% \autoref{tbl:lotr-ldt} is the list of the privileges and callgates that newly defined by our design.
%  We chose to create a \gate mode with a privilege level of Ring1. The \gate mode serves an entrance to as our callgates. 
  
%  executes. 
% In the remainder of this section 

% introduces a carefully designed privilege and gate
% structures to \emph{harness} the intermediate Rings into the \pu
% layer.
%  We chose to create a \gate mode in which our Enter gate and Exit gate operate. The gates   In the rest of this
% section, we discuss establish \pu layer by explaining the security
% requirements for \pu and how our design satisfies the requirements.
% In the rest of
% this section, we explain how our design creates the \pu space and
% satisfies the complex security requirements imposed on the
% intermediate privilege layer.


The LOTRx86 design \emph{harnesses} the x86 intermediate Rings create the \pu layer.  This is achieved through establishment of a distinct memory space for \pu (\autoref{subsec:pu-mem}) 

% and satisfying the control flow security requirements for the \pu execution mode (\autoref{subsec:pu-cf}).

% Explain the figure somewhere

\subsection{Establishing \pu memory space} \label{subsec:pu-mem}

The security requirements for the \pu mode is twofold: first, we need to protect the
memory pages that belong to \pu from the normal user mode
code. Second, the \pu mode should be confined to its privileges as an
additional user execution mode that protects sensitive user
application components. That is, a context in the \pu execution mode
must not be able to affect kernel memory. The \pu layer must satisfy the two fundamental memory access security
requirements (M-SR1 and M-SR2) to function as an intermediate layer.

\vspace{2mm}

\indent \textbf{M-SR1.}  user mode must not be able to access \pu
memory space

\indent \textbf{M-SR2.} \pu mode must not be able to access kernel memory space

\vspace{2mm}


% M-SR2 not satisified








\section{LOTRx86 Design: Harnessing the Intermediate Rings} \label{sec:design}



\begin{figure}[h] \centering
  % \vspace{-2mm}
\begin{code}{C}
// User mode Invocation of PrivUser Call 
privcall(PRIVCALL_NR,...);

// PrivUser Routine Declaration
PRIVCALL_DEFINE(func_name,...){
    ...
}
\end{code}
    \caption{Invocation and declaration of \privcalls modeled after
      the \texttt{syscall} interface }
    \label{fig:priv-call}
    \vspace{-3mm}
\end{figure}  



\label{subsec:overview}


\label{subsec:overview}

\begin{figure*}[t!]
  \centering
    
\captionsetup[subfigure]{width=0.9\textwidth}
  \begin{subfigure}[t]{0.5\textwidth}
    \centering
    \includegraphics[width=1.0\textwidth]{mem-map-one-col.pdf}
    \caption{LOTRx86 application memory access map: PrivUser memory
      regions are mapped \emph{Supervisor} protected by paging when in
      User-Mode(Ring3). In PrivUser-Mode (Ring2), in-place memory
      segmentation protects kernel and (optionally) normal user-mode
      memory.}
    \label{fig:mem-map}
  \end{subfigure}  
  ~
\begin{subfigure}[t]{0.5\textwidth}
    \centering
    \includegraphics[width=1.0\textwidth]{gate-design.pdf}
    \caption{LOTRx86 gate design: implements inescapable
      segmentation enforcement through meticulously designed privilege
      and gate structures. LOTRx86 uses Ring1 as Gatemode in and out
      of the PrivUser-mode that executes in Ring2-x32.}
    
    \label{fig:gate-design}        
  \end{subfigure}
  \caption{LOTRx86 architecture overview}
  
  \label{fig:lotr}
  \vspace{5mm}
\end{figure*}

% Overview No Page table bullshit Programmable

%Overview 


  % \vspace{-2mm}
  
\subsection{Overview}
LOTRx86 introduces a fundamentally different approach for
user space privilege separation while maintaining portability and
efficiency. Instead of utilizing or retrofitting the existing
operating system's process and thread level protection mechanisms, we
propose the use of the underused intermediate Rings to create a more
privileged user space layer using the unused intermediate Rings, namely the \pu layer, that has
\emph{exclusive} access sensitive application code and data. A
privilege layer is defined by two aspects: a \emph{execution
privilege} and its own address space \emph{within the process address
space} that is inaccessible to contexts running with lower execution
privileges. This definition is well defined and implemented in the
user vs. kernel privilege separation; the kernel executes with the
highest privilege level (Ring0), and user mode is forced to use the
lowest privilege level (Ring3). The term \emph{kernel address space}
refers to regions within the process address space that is
inaccessible to the contexts running in user mode.

Our approach employs a privileged-based memory access control, and it
offers clear advantages over the existing process and thread level
approaches. First, the cost of the remote procedure calls for bridging two independent processes, or
the cost of page table manipulation is eliminated. In our
architecture, the memory access permissions do not change when the
application secret needs to be accessed. Instead, the execution mode
is altered to obtain an elevated privilege. Second, more fine-grained
privilege separation is achieved since there is no need to be
restricted to splitting a program into process or thread
granularity. In LOTRx86, invocation of the \pu mode is made through a
\privcall that can be inserted anywhere in program code to
call \privcall routines that process application secrets. \privcall
invocation and declaration are nearly identical to those of the
syscall interface as shown in \autoref{fig:priv-call}. The
kernel provides system services for user mode through
\texttt{syscalls}, and \pu performs sensitive application memory
operations on behalf of the user code.

\begin{table}[t]
\centering


\begin{tabular}{|l|l|l|}
\hline
                 & Type                  & Priv.        \\ \hline
Gate-mode CS     & Code Segment          & R1           \\ \hline
Gate-mode DS     & Data Segment          & R1           \\ \hline
PrivUser mode CS & Code Segment          & R2-x32       \\ \hline
PrivUser mode DS & Data Segment          & R2-x32       \\ \hline
Enter callgate   & CG(R3$\rightarrow$R1) & CPL $\leq$ 3 \\ \hline
Exit callgate    & CG(R2$\rightarrow$R1) & CPL $\leq$ 2 \\ \hline
  
\end{tabular}
\vspace{3mm}
\caption{LOTRx86 LDT descriptors: by defining segment and callgate
  descriptors in LDT, LOTRx86 creates \gate-mode \pu mode for
  process}
\label{tbl:lotr-ldt}
\vspace{-10mm}

\end{table}


\subsection{Challenges}
\label{subsec:challenges}

The security requirements for the \pu layer is twofold: first, we need to protect the
memory pages that belong to \pu from the normal user mode
code. Second, the \pu mode should be confined to its privileges as an
additional user execution mode that protects sensitive user
application components. That is, a context in the \pu execution mode
must not be able to affect kernel memory. The \pu layer must satisfy the two fundamental memory access security
requirements (M-SR1 and M-SR2) to function as an intermediate layer.

\vspace{2mm}

\indent \textbf{M-SR1.}  user mode must not be able to access \pu
memory space

\indent \textbf{M-SR2.} \pu mode must not be able to access kernel memory space

\vspace{2mm}


We satisfy M-SR1 by mapping all pages that belong to \pu as \pgs{S} to
protect a user mode context from accessing \pu code and data. As a
result, the \pu memory space that is mapped as \pgs{S} is accessible
to the \pu mode, but not to the user mode. 


On the other hand, satisfying M-SR2 is a non-trivial issue. The x86 paging architecture provides only two memory
privilege distinction: \pgs{U} and \pgs{S} and allows contexts running in Ring0-2 to access \pgs{S}.
 This means we need another means of protection to prevent the \pu mode from accessing the kernel memory space.
Unfortunately, the memory segmentation feature that existed in x86-32 is deprecated in x86-64, eliminating an
additional memory access control mechanism to paging. 


\subsection{Segmentation-enforced execution mode}
To satisfy M-SR2, LOTRx86 adapts a scheme that temporarily enables segmentation when a
certain code segment is in use; we enforce \pu mode to be
a\emph{segmentation-enforced execution mode} by defining it as a
32-bit segmentation-enabled code segment as shown
\autoref{tbl:lotr-ldt}. This way, entering the \pu mode not only
changes the currently active code segment but also the bitness of the
execution mode. That is, when user mode enters the \pu mode through
\privcall the execution mode is set to the 32bit compatibility
mode. As a result, we can enforce segmentation to set boundaries to
the powerful \pu mode (Ring2) that are capable of accessing
\pgs{S}. The resulting memory access map of the three execution mode
is illustrated in \autoref{fig:mem-map}. With our design, the \pu
memory space serves as a \emph{functionally} intermediate memory space
that can host sensitive application and code. 


\subsection{Secure control transfer}
However, we also found that a we must carefully structure the privileges and control transfer routes to ensure that the \pu execution can not escape the segmentation. There are mainly two ways the \pu mode can succeed in segmentation escape. 



As we stated in \autoref{subsec:sec-gua}, 


current state of x86-64 requires LOTRx86  to prevent the \pu execution mode, can executes in either Ring1 or Ring2,  


% \subsection{Secure inter-privilege control transfers} \label{subsec:pu-cf}
% To support M-SR2
% -> there should be no P_64
% -> Constraint x64->x32 p->p+1 xx
% possible ways to escape segmentation 1 x32->x64
%  P1. P_x64 xx
%  C. x64 -> x32 with priv escl xxxx

% Ring1 mode gate -> satisfy P1 C

% Modify LDT, GDT 1.modify table 2. lldt sldt 

% we need carefully designed privilege + gate structure

\subsection{LOTRx86 Gates} \label{subsec:pu-cf}
With a \privcall, the user mode enters the \pu mode, executes the \privcall routine, and finally return to the original call site. 
The first control transfer is the Enter callgate \cg{3}{1} shown in \autoref{tbl:lotr-ldt}(1). The user mode loads arguments including the \privcall number into registers and executes a \texttt{lcall}.


CT-SR1. :  U->PU only through controlled control transfer -> by definition of callgate satisfied
CT-SR2. :  Rp_x32↛Re_x64 where e< 3:
P1: Rp_64 x
P2: 

etc: ROP issue -> leak secret in registers out to R3


% Additionally, we denote the Ring privilege number of \pu mode as $p$
% and \gate mode as $g$ We use the notations we introduced in
% \autoref{sec:background} frequently to express inter-segment control
% transfers. 



\vspace{2mm}

\indent \textbf{CT-SR1.} Protection of privilege definition
structures: a context executing in the \pu mode should not be able to
alter the privilege relations definitions

\vspace{2mm}

There are two privilege definition structures within the
LOTRx86-enabled system. The \texttt{GDT} set up by the kernel that
defines user and kernel modes as well as a reference to the currently
active per-process \texttt{LDT}. LOTRx86 defines its \pu mode and
\gate mode structures as well as the x86 callgates in the
\texttt{LDT}. Hence, the two descriptor tables must not be accessible
in \pu mode. Since the \pu memory space design satisfies the memory
security requirement M-SR2, CT-SR1 is automatically satisfied.

However, We also need to ensure that the system registers that store
the location of the tables are protected (i.e., \reg{GDTR},
\reg{LDTR}). Fortunately, only the kernel(Ring0) can execute
privileged instructions that modify the registers
(\texttt{lldt,lgdt}). Therefore, our design satisfies the security
requirement CT-SR1.





Along with the security requirements that we need to satisfy for our
design, there is an x86-64 specific perk that proves to be a
constraint in our design. The x86-64 mode (both 64-bit mode and the
32-bit compatibility mode) only supports a 64-bit mode callgate which
is an extended version of its counterpart that existed in
x86-32. Specifically, it does not allow the target code segment of a
callgate to be a 32-bit segment. This implies that an inter-bitness
control transfer through callgate is not supported both ways; while
\cg{nx32}{m} is possible, but \cg{m}{{nx32}} is an invalid callgate
definition. Hence we have the following constraint our gate design:

\vspace{2mm}

\indent \textbf{Constraint. \ncg{n}{m\_x32}} : callgate cannot target
a 32-bit code segment

\vspace{2mm}


Due to this constraint, a privilege escalation and a switch to the
32-bit mode cannot be achieved in a single callgate
transfer. Therefore, we see that we need a separate 64-bit \gate mode
segment to elevate privilege, then enter the 32-bit \pu mode. However,
There exists a more important reason for the existence of the 64-bit
\gate mode should exist and that its privilege \ring{g} must be higher
than that of the \pu mode (\ring{p}).

\vspace{2mm}

\indent \textbf{CT-SR2.} Inescapable segmentation enforcement :

\nrtor{p\_x32}{e\_x64} where $e$ < 3: \pu mode must not able to arbitrarily enter any 64bit Ring privilege ($e$-scape) with \pg{S} access privilege


\vspace{2mm}
Since \pu mode is in Ring2. We need to prevent \rtor{2}{}

As we explained in \autoref{sec:background}, an uncontrolled
inter-segment control transfer can be executed without any security
checks. Hence, a \texttt{retf} from the \pu mode into its 64-bit
counterpart effectively disables segmentation and obtains the access
to the whole 64-bit address space with the power to access
\pgs{S}. Therefore, two properties must be incorporated into our
control transfer design to prevent this problem:


\vspace{2mm}

% \indent \textbf{P1.} \ring{g} > \ring{p} : privilege of \gate mode
% should be higher than that of \pu mode

\indent \textbf{P1.} \ncg{p\_x32}{g}: \pu mode context must not be able arbitrarily enter \gate mode through Enter callgate.

% \indent \textbf{P2.} $\nexists$ \ring{p\_x64} $\therefore$ \nrtor{p\_x32}{p\_x64}: 64-bit counter part of
% \pu mode segment must not exist to prevent non-controlled bitness switching

\vspace{2mm}

With these two properties of the LOTRx86 control transfer design, we
render the \ring{p} a 32-bit only privilege level. Revisiting
\autoref{tbl:lotr-ldt}, we see that the \gate mode uses \ring{1} and
\pu mode \ring{2\_x32} and that our design satisfies both P1 and P2. 


Due to P1, a context in \pu mode cannot 




\begin{table}[t]
\centering


\begin{tabular}{|l|l|l|}
\hline
                 & Type                  & Priv.        \\ \hline
Gate-mode CS     & Code Segment          & R1           \\ \hline
Gate-mode DS     & Data Segment          & R1           \\ \hline
PrivUser mode CS & Code Segment          & R2-x32       \\ \hline
PrivUser mode DS & Data Segment          & R2-x32       \\ \hline
Enter callgate   & CG(R3$\rightarrow$R1) & CPL $\leq$ 3 \\ \hline
Exit callgate    & CG(R2$\rightarrow$R1) & CPL $\leq$ 2 \\ \hline
  
\end{tabular}
\vspace{3mm}

\caption{LOTRx86 LDT descriptors: by defining segment and callgate
  descriptors in LDT, LOTRx86 creates \gate-mode \pu mode for
  process}

\vspace{-2mm}
\label{tbl:lotr-ldt}
\end{table}




\vspace{2mm}

\indent \textbf{CT-SR1. Protection of privilege definition
structures:} a context executing in the \pu mode should not be able to
alter the privilege relations definitions

\vspace{2mm}

There are two privilege definition structures within the
LOTRx86-enabled system. The \texttt{GDT} set up by the kernel that
defines user and kernel modes as well as a reference to the currently
active per-process \texttt{LDT}. LOTRx86 defines its \pu mode and
\gate mode structures as well as the x86 callgates in the
\texttt{LDT}. Hence, the two descriptor tables must not be accessible
in \pu mode. Since the \pu memory space design satisfies the memory
security requirement M-SR2, CT-SR1 is automatically satisfied.

However, We also need to ensure that the system registers that store
the location of the tables are protected (i.e., \reg{GDTR},
\reg{LDTR}). Fortunately, only the kernel(Ring0) can execute
privileged instructions that modify the registers
(\texttt{lldt,lgdt}). Therefore, our design satisfies the security
requirement CT-SR1.



\vspace{2mm}

\indent \textbf{P1.} \ring{g} > \ring{p} : privilege of \gate mode
should be higher than that of \pu mode

\vspace{2mm}




Hence, a \texttt{lret} from Ring2 (\pu mode) into its 64-bit
counterpart effectively disables segmentation and concedes the access
to the whole 64-bit address space with the power to access
\pgs{S}. Therefore, two properties must be incorporated into our
control transfer design to prevent this problem:







Before we explain how the LOTRx86 architecture satisfies CT-SR, 






With a \privcall, the user mode enters the \pu mode, executes the \privcall routine, and finally return to the original call site. 
The first control transfer is the Enter callgate \cg{3}{1} shown in \autoref{tbl:lotr-ldt}(1). The user mode loads arguments including the \privcall number into registers and executes a \texttt{lcall}.





\vspace{2mm}

\indent \textbf{CT-SR2. Inescapable segmentation enforcement \newline
\indent \nrtor{p\_x32}{p}} : an uncontrolled control transfer from a
32-bit segment to its 64-bit counterpart must be disabled to prevent
escaping of segmentation.

\vspace{2mm}

As we explained in \autoref{sec:background}, an uncontrolled
inter-segment control transfer can be executed without any security
checks. Hence, a \texttt{lret} from Ring2 (\pu mode) into its 64-bit
counterpart effectively disables segmentation and concedes the access
to the whole 64-bit address space with the power to access
\pgs{S}. Therefore, two properties must be incorporated into our
control transfer design to prevent this problem:


\vspace{2mm}

\indent \textbf{P1.} \ring{g} > \ring{p} : privilege of \gate mode
should be higher than that of \pu mode

\indent \textbf{P2.} $\nexists$ \ring{p\_x64} : 64-bit counter part of
\pu mode segment must not exist

\vspace{2mm}


With these two properties of the LOTRx86 control transfer design, we
render the \ring{p} a 32-bit only privilege level. Revisiting
\autoref{tbl:lotr-ldt}, we see that the \gate mode uses \ring{1} and
\pu mode \ring{2\_x32} and that our design satisfies both P1 and P2.




Along with the security requirements that we need to satisfy for our
design, there is an x86-64 specific perk that proves to be a
constraint in our design. The x86-64 mode (both 64-bit mode and the
32-bit compatibility mode) only supports a 64-bit mode callgate which
is an extended version of its counterpart that existed in
x86-32. Specifically, it does not allow the target code segment of a
callgate to be a 32-bit segment. This implies that an inter-bitness
control transfer through callgate is not supported both ways; while
\cg{nx32}{m} is possible, but \cg{m}{{nx32}} is an invalid callgate
definition. Hence we have the following constraint our gate design:

\vspace{2mm}

\indent \textbf{Constraint. \ncg{n}{m\_x32}} : callgate cannot target
a 32-bit code segment

\vspace{2mm}


Due to this constraint, a privilege escalation and a switch to the
32-bit mode cannot be achieved in a single callgate
transfer. Therefore, we see that we need a separate 64-bit \gate mode
segment to elevate privilege, then enter the 32-bit \pu mode. However,
There exists a more important reason for the existence of the 64-bit
\gate mode should exist and that its privilege \ring{g} must be higher
than that of the \pu mode (\ring{p}).


Our architecture allows developers to protect applications secret within the \pu memory space and also write \privcall routines that that can securely process the application secret.

This definition is well defined and implemented in the
user vs. kernel privilege separation; the kernel executes with the
highest privilege level (Ring0), and user mode is forced to use the
lowest privilege level (Ring3). 
